JointMotion: Joint Self-Supervision for Joint Motion Prediction

We present JointMotion, a self-supervised pre-training method for joint motion prediction in self-driving vehicles. Our method jointly optimizes a scene-level objective connecting motion and environments, and an instance-level objective to refine learned representations. Scene-level representations are learned via non-contrastive similarity learning of past motion sequences and environment context. At the instance level, we use masked autoencoding to refine multimodal polyline representations. We complement this with an adaptive pre-training decoder that enables JointMotion to generalize across different environment representations, fusion mechanisms, and dataset characteristics. Notably, our method reduces the joint final displacement error of Wayformer, HPTR, and Scene Transformer models by 3\%, 8\%, and 12\%, respectively; and enables transfer learning between the Waymo Open Motion and the Argoverse 2 Motion Forecasting datasets. Code: https://github.com/kit-mrt/future-motion

==> data/from_scratch_combined.csv <==
,Step,mAP,rmv2_scg_joint_womd_2023-12-23-18-18-28 - waymo_pred/mean_average_precision__MIN,rmv2_scg_joint_womd_2023-12-23-18-18-28 - waymo_pred/mean_average_precision__MAX,rmv2_resume_scg_joint_bf16_womd_2024-08-07-09-40-33 - waymo_pred/mean_average_precision__MIN,rmv2_resume_scg_joint_bf16_womd_2024-08-07-09-40-33 - waymo_pred/mean_average_precision__MAX,hour
0,5085,0.0825226306915283,0.0825226306915283,0.0825226306915283,,,0.6853017021156763
1,10172,0.0811274498701095,0.0811274498701095,0.0811274498701095,,,1.3708729427572584
2,15259,0.1127300783991813,0.1127300783991813,0.1127300783991813,,,2.0564441833988405
3,20345,0.1112241372466087,0.1112241372466087,0.1112241372466087,,,2.7418806547774697
4,25432,0.1030232012271881,0.1030232012271881,0.1030232012271881,,,3.427451895419052
5,30519,0.1127228438854217,0.1127228438854217,0.1127228438854217,,,4.113023136060634
6,35605,0.0989849120378494,0.0989849120378494,0.0989849120378494,,,4.798459607439264
7,40692,0.1043286994099617,0.1043286994099617,0.1043286994099617,,,5.484030848080845
8,45779,0.1144434735178947,0.1144434735178947,0.1144434735178947,,,6.169602088722428
9,50865,0.1111597642302513,0.1111597642302513,0.1111597642302513,,,6.855038560101057
10,55952,0.1326217949390411,0.1326217949390411,0.1326217949390411,,,7.540609800742639
11,61039,0.1168470010161399,0.1168470010161399,0.1168470010161399,,,8.226181041384221
12,66125,0.1284568309783935,0.1284568309783935,0.1284568309783935,,,8.91161751276285
13,71212,0.1329754292964935,0.1329754292964935,0.1329754292964935,,,9.597188753404433
14,76299,0.1277515739202499,0.1277515739202499,0.1277515739202499,,,10.282759994046014
15,81385,0.1385779231786728,0.1385779231786728,0.1385779231786728,,,10.968196465424644
16,86472,0.1338196843862533,0.1338196843862533,0.1338196843862533,,,11.653767706066226
17,91559,0.1445157378911972,0.1445157378911972,0.1445157378911972,,,12.339338946707809
18,96645,0.1463122814893722,0.1463122814893722,0.1463122814893722,,,13.024775418086437
19,101732,0.1402478814125061,0.1402478814125061,0.1402478814125061,,,13.71034665872802
20,106819,0.1367942839860916,0.1367942839860916,0.1367942839860916,,,14.395917899369602
21,111905,0.1403314471244812,0.1403314471244812,0.1403314471244812,,,15.081354370748231
22,116992,0.1321093142032623,0.1321093142032623,0.1321093142032623,,,15.766925611389814
23,122079,0.1316334754228592,0.1316334754228592,0.1316334754228592,,,16.452496852031395
24,127166,0.1382673680782318,0.1382673680782318,0.1382673680782318,,,17.138068092672977
25,132252,0.1437956541776657,0.1437956541776657,0.1437956541776657,,,17.823504564051607
26,137339,0.1412731111049652,0.1412731111049652,0.1412731111049652,,,18.50907580469319
27,142426,0.1520552337169647,0.1520552337169647,0.1520552337169647,,,19.194647045334772
28,147512,0.153408333659172,0.153408333659172,0.153408333659172,,,19.880083516713402
29,152599,0.1407144963741302,0.1407144963741302,0.1407144963741302,,,20.56565475735498
30,157686,0.1478564143180847,0.1478564143180847,0.1478564143180847,,,21.251225997996563
31,162772,0.1483682692050933,0.1483682692050933,0.1483682692050933,,,21.936662469375193
32,167859,0.146664097905159,0.146664097905159,0.146664097905159,,,22.622233710016776
33,172946,0.1596456468105316,0.1596456468105316,0.1596456468105316,,,23.307804950658358
34,177360,0.1517731845378875,0.1517731845378875,0.1517731845378875,,,23.902676477332616
0,182446,0.153639867901802,,,0.153639867901802,0.153639867901802,24.588112948711245
1,187533,0.1525914072990417,,,0.1525914072990417,0.1525914072990417,25.273684189352824
2,192619,0.1628490686416626,,,0.1628490686416626,0.1628490686416626,25.959120660731454
3,197706,0.1596599817276001,,,0.1596599817276001,0.1596599817276001,26.644691901373037
4,202793,0.1573373079299926,,,0.1573373079299926,0.1573373079299926,27.33026314201462
5,207879,0.153168722987175,,,0.153168722987175,0.153168722987175,28.01569961339325
6,212966,0.1549645960330963,,,0.1549645960330963,0.1549645960330963,28.70127085403483
7,218053,0.1508019715547561,,,0.1508019715547561,0.1508019715547561,29.386842094676414
8,223139,0.1595556139945984,,,0.1595556139945984,0.1595556139945984,30.072278566055044
9,228226,0.1635407656431198,,,0.1635407656431198,0.1635407656431198,30.757849806696626
10,233313,0.1744209229946136,,,0.1744209229946136,0.1744209229946136,31.443421047338205
11,238399,0.1485300958156585,,,0.1485300958156585,0.1485300958156585,32.128857518716835
12,243486,0.1634722352027893,,,0.1634722352027893,0.1634722352027893,32.81442875935842
13,248573,0.1424101442098617,,,0.1424101442098617,0.1424101442098617,33.5


==> data/joint_motion_scene_transformer_shift.csv <==
,Unnamed: 0,Step,mAP,rmv2_scg_fine_rmv2_womd_2024-01-09-15-25-47 - waymo_pred/mean_average_precision__MIN,rmv2_scg_fine_rmv2_womd_2024-01-09-15-25-47 - waymo_pred/mean_average_precision__MAX,hour
0,0,78085,0.0997214168310165,0.0997214168310165,0.0997214168310165,10.452644681267657
1,1,83172,0.0998245179653167,0.0998245179653167,0.0998245179653167,11.133602656469149
2,2,88259,0.115682877600193,0.115682877600193,0.115682877600193,11.814560631670641
3,3,93345,0.1220337450504303,0.1220337450504303,0.1220337450504303,12.49538474448267
4,4,98432,0.1067460477352142,0.1067460477352142,0.1067460477352142,13.176342719684163
5,5,103519,0.121602326631546,0.121602326631546,0.121602326631546,13.857300694885657
6,6,108605,0.1304265856742859,0.1304265856742859,0.1304265856742859,14.538124807697686
7,7,113692,0.1172998324036598,0.1172998324036598,0.1172998324036598,15.219082782899179
8,8,118779,0.1203741356730461,0.1203741356730461,0.1203741356730461,15.90004075810067
9,9,123865,0.132217988371849,0.132217988371849,0.132217988371849,16.580864870912702
10,10,128952,0.1388378590345382,0.1388378590345382,0.1388378590345382,17.261822846114192
11,11,134039,0.134218156337738,0.134218156337738,0.134218156337738,17.942780821315687
12,12,139125,0.1522156149148941,0.1522156149148941,0.1522156149148941,18.623604934127716
13,13,144212,0.1402109861373901,0.1402109861373901,0.1402109861373901,19.304562909329206
14,14,149299,0.1516160368919372,0.1516160368919372,0.1516160368919372,19.9855208845307
15,15,154385,0.1650098115205764,0.1650098115205764,0.1650098115205764,20.66634499734273
16,16,159472,0.1447110623121261,0.1447110623121261,0.1447110623121261,21.347302972544224
17,17,164559,0.1593498140573501,0.1593498140573501,0.1593498140573501,22.028260947745714
18,18,169645,0.1675425320863723,0.1675425320863723,0.1675425320863723,22.709085060557744
19,19,174732,0.1698703914880752,0.1698703914880752,0.1698703914880752,23.390043035759238
20,20,179819,0.1543670296669006,0.1543670296669006,0.1543670296669006,24.07100101096073
21,21,184905,0.1718366593122482,0.1718366593122482,0.1718366593122482,24.75182512377276
22,22,189992,0.1668664813041687,0.1668664813041687,0.1668664813041687,25.43278309897425
23,23,195079,0.1818509697914123,0.1818509697914123,0.1818509697914123,26.113741074175746
24,24,200166,0.1858850121498108,0.1858850121498108,0.1858850121498108,26.79469904937724
25,25,205252,0.1768281459808349,0.1768281459808349,0.1768281459808349,27.475523162189265
26,26,210339,0.176495760679245,0.176495760679245,0.176495760679245,28.15648113739076
27,27,215426,0.1869382858276367,0.1869382858276367,0.1869382858276367,28.837439112592254
28,28,220512,0.1836982369422913,0.1836982369422913,0.1836982369422913,29.518263225404283
29,29,225599,0.1877972781658173,0.1877972781658173,0.1877972781658173,30.199221200605773
30,30,230686,0.184089794754982,0.184089794754982,0.184089794754982,30.880179175807267
31,31,235772,0.1848958879709244,0.1848958879709244,0.1848958879709244,31.561003288619297
32,32,240859,0.1936124712228775,0.1936124712228775,0.1936124712228775,32.24196126382079
33,33,245946,0.1939969807863235,0.1939969807863235,0.1939969807863235,32.922919239022285
34,34,250257,0.1817411631345749,0.1817411631345749,0.1817411631345749,33.5


==> data/wandb_export_2024-03-07T14_55_00.529+01_00.csv <==
Step,mAP,rmv2_scg_joint_womd_2023-12-23-18-18-28 - waymo_pred/mean_average_precision__MIN,rmv2_scg_joint_womd_2023-12-23-18-18-28 - waymo_pred/mean_average_precision__MAX
5085,0.08252263069152832,0.08252263069152832,0.08252263069152832
10172,0.08112744987010956,0.08112744987010956,0.08112744987010956
15259,0.11273007839918137,0.11273007839918137,0.11273007839918137
20345,0.11122413724660873,0.11122413724660873,0.11122413724660873
25432,0.10302320122718811,0.10302320122718811,0.10302320122718811
30519,0.11272284388542175,0.11272284388542175,0.11272284388542175
35605,0.09898491203784943,0.09898491203784943,0.09898491203784943
40692,0.1043286994099617,0.1043286994099617,0.1043286994099617
45779,0.11444347351789474,0.11444347351789474,0.11444347351789474
50865,0.11115976423025131,0.11115976423025131,0.11115976423025131
55952,0.13262179493904114,0.13262179493904114,0.13262179493904114
61039,0.11684700101613998,0.11684700101613998,0.11684700101613998
66125,0.12845683097839355,0.12845683097839355,0.12845683097839355
71212,0.13297542929649353,0.13297542929649353,0.13297542929649353
76299,0.12775157392024994,0.12775157392024994,0.12775157392024994
81385,0.1385779231786728,0.1385779231786728,0.1385779231786728
86472,0.13381968438625336,0.13381968438625336,0.13381968438625336
91559,0.1445157378911972,0.1445157378911972,0.1445157378911972
96645,0.14631228148937225,0.14631228148937225,0.14631228148937225
101732,0.1402478814125061,0.1402478814125061,0.1402478814125061
106819,0.1367942839860916,0.1367942839860916,0.1367942839860916
111905,0.1403314471244812,0.1403314471244812,0.1403314471244812
116992,0.13210931420326233,0.13210931420326233,0.13210931420326233
122079,0.1316334754228592,0.1316334754228592,0.1316334754228592
127166,0.1382673680782318,0.1382673680782318,0.1382673680782318
132252,0.1437956541776657,0.1437956541776657,0.1437956541776657
137339,0.1412731111049652,0.1412731111049652,0.1412731111049652
142426,0.15205523371696472,0.15205523371696472,0.15205523371696472
147512,0.15340833365917206,0.15340833365917206,0.15340833365917206
152599,0.14071449637413025,0.14071449637413025,0.14071449637413025
157686,0.14785641431808472,0.14785641431808472,0.14785641431808472
162772,0.14836826920509338,0.14836826920509338,0.14836826920509338
167859,0.146664097905159,0.146664097905159,0.146664097905159
172946,0.15964564681053162,0.15964564681053162,0.15964564681053162
177360,0.15177318453788757,0.15177318453788757,0.15177318453788757

==> data/wandb_export_loss_agent.csv <==
,Step,val_loss_agent_1,rmv2_scg_pre_rmv2_womd_2024-01-08-18-02-18 - val/loss_agent__MIN,rmv2_scg_pre_rmv2_womd_2024-01-08-18-02-18 - val/loss_agent__MAX,val_loss_agent_2,rmv2_scg_pre_red_mae_womd_2024-01-03-15-44-00 - val/loss_agent__MIN,rmv2_scg_pre_red_mae_womd_2024-01-03-15-44-00 - val/loss_agent__MAX
0,2600,0.068481720983982,0.068481720983982,0.068481720983982,0.0395209640264511,0.0395209640264511,0.0395209640264511
1,5600,0.0515900887548923,0.0515900887548923,0.0515900887548923,0.0190699324011802,0.0190699324011802,0.0190699324011802
2,8600,0.0441469587385654,0.0441469587385654,0.0441469587385654,0.0119992149993777,0.0119992149993777,0.0119992149993777
3,11400,0.0405296310782432,0.0405296310782432,0.0405296310782432,0.0113624073565006,0.0113624073565006,0.0113624073565006
4,14400,0.0369373336434364,0.0369373336434364,0.0369373336434364,0.0108048748224973,0.0108048748224973,0.0108048748224973
5,17400,0.0349245071411132,0.0349245071411132,0.0349245071411132,0.0101592047140002,0.0101592047140002,0.0101592047140002
6,20200,0.031909130513668,0.031909130513668,0.031909130513668,0.0095774661749601,0.0095774661749601,0.0095774661749601
7,23200,0.029895382001996,0.029895382001996,0.029895382001996,0.009142973460257,0.009142973460257,0.009142973460257
8,26200,0.0285821110010147,0.0285821110010147,0.0285821110010147,0.0086732413619756,0.0086732413619756,0.0086732413619756
9,29000,0.0266971513628959,0.0266971513628959,0.0266971513628959,0.0083847772330045,0.0083847772330045,0.0083847772330045
10,32000,0.0253714267164468,0.0253714267164468,0.0253714267164468,0.0081691918894648,0.0081691918894648,0.0081691918894648
11,35000,0.0240602195262908,0.0240602195262908,0.0240602195262908,0.0080525800585746,0.0080525800585746,0.0080525800585746
12,37800,0.0222145486623048,0.0222145486623048,0.0222145486623048,0.0079903565347194,0.0079903565347194,0.0079903565347194
13,40800,0.0213973857462406,0.0213973857462406,0.0213973857462406,0.0078263776376843,0.0078263776376843,0.0078263776376843
14,43800,0.0201368555426597,0.0201368555426597,0.0201368555426597,0.0078315520659089,0.0078315520659089,0.0078315520659089
15,46600,0.0186233967542648,0.0186233967542648,0.0186233967542648,0.0076533327810466,0.0076533327810466,0.0076533327810466
16,49600,0.0180560499429702,0.0180560499429702,0.0180560499429702,0.0075573874637484,0.0075573874637484,0.0075573874637484
17,52600,0.0178667586296796,0.0178667586296796,0.0178667586296796,0.0075025921687483,0.0075025921687483,0.0075025921687483
18,55400,0.0164071042090654,0.0164071042090654,0.0164071042090654,0.0074309967458248,0.0074309967458248,0.0074309967458248
19,58400,0.0159722547978162,0.0159722547978162,0.0159722547978162,0.0073827002197504,0.0073827002197504,0.0073827002197504
20,61400,0.0155130578204989,0.0155130578204989,0.0155130578204989,0.0072640357539057,0.0072640357539057,0.0072640357539057
21,64200,0.0152172092348337,0.0152172092348337,0.0152172092348337,0.0070608053356409,0.0070608053356409,0.0070608053356409
22,67200,0.0149395791813731,0.0149395791813731,0.0149395791813731,0.0070721879601478,0.0070721879601478,0.0070721879601478


==> data/wandb_export_loss_lanes.csv <==
,Step,val_loss_lanes_1,rmv2_scg_pre_rmv2_womd_2024-01-08-18-02-18 - val/loss_map__MIN,rmv2_scg_pre_rmv2_womd_2024-01-08-18-02-18 - val/loss_map__MAX,val_loss_lanes_2,rmv2_scg_pre_red_mae_womd_2024-01-03-15-44-00 - val/loss_map__MIN,rmv2_scg_pre_red_mae_womd_2024-01-03-15-44-00 - val/loss_map__MAX
0,2600,0.0664737746119499,0.0664737746119499,0.0664737746119499,0.0552869699895381,0.0552869699895381,0.0552869699895381
1,5600,0.0569300651550293,0.0569300651550293,0.0569300651550293,0.04747199639678,0.04747199639678,0.04747199639678
2,8600,0.0541433468461036,0.0541433468461036,0.0541433468461036,0.0433481372892856,0.0433481372892856,0.0433481372892856
3,11400,0.0522356890141963,0.0522356890141963,0.0522356890141963,0.0390419587492942,0.0390419587492942,0.0390419587492942
4,14400,0.0510309673845768,0.0510309673845768,0.0510309673845768,0.036024123430252,0.036024123430252,0.036024123430252
5,17400,0.0496268197894096,0.0496268197894096,0.0496268197894096,0.0335967876017093,0.0335967876017093,0.0335967876017093
6,20200,0.0486113801598548,0.0486113801598548,0.0486113801598548,0.0320314690470695,0.0320314690470695,0.0320314690470695
7,23200,0.0476407594978809,0.0476407594978809,0.0476407594978809,0.0306066926568746,0.0306066926568746,0.0306066926568746
8,26200,0.0470919385552406,0.0470919385552406,0.0470919385552406,0.0295436810702085,0.0295436810702085,0.0295436810702085
9,29000,0.0461884029209613,0.0461884029209613,0.0461884029209613,0.02871984988451,0.02871984988451,0.02871984988451
10,32000,0.0453434847295284,0.0453434847295284,0.0453434847295284,0.0277852714061737,0.0277852714061737,0.0277852714061737
11,35000,0.0446024909615516,0.0446024909615516,0.0446024909615516,0.0270496625453233,0.0270496625453233,0.0270496625453233
12,37800,0.044011116027832,0.044011116027832,0.044011116027832,0.026473494246602,0.026473494246602,0.026473494246602
13,40800,0.0435508899390697,0.0435508899390697,0.0435508899390697,0.0260692276060581,0.0260692276060581,0.0260692276060581
14,43800,0.0429844111204147,0.0429844111204147,0.0429844111204147,0.0254588350653648,0.0254588350653648,0.0254588350653648
15,46600,0.0426175631582737,0.0426175631582737,0.0426175631582737,0.0250553544610738,0.0250553544610738,0.0250553544610738
16,49600,0.0421078540384769,0.0421078540384769,0.0421078540384769,0.0247675348073244,0.0247675348073244,0.0247675348073244
17,52600,0.0416485071182251,0.0416485071182251,0.0416485071182251,0.0244478117674589,0.0244478117674589,0.0244478117674589
18,55400,0.0412029959261417,0.0412029959261417,0.0412029959261417,0.0239686984568834,0.0239686984568834,0.0239686984568834
19,58400,0.0408119708299636,0.0408119708299636,0.0408119708299636,0.0237021688371896,0.0237021688371896,0.0237021688371896
20,61400,0.0405592732131481,0.0405592732131481,0.0405592732131481,0.0234681572765111,0.0234681572765111,0.0234681572765111
21,64200,0.0404579602181911,0.0404579602181911,0.0404579602181911,0.0231338646262884,0.0231338646262884,0.0231338646262884
22,67200,0.0398239083588123,0.0398239083588123,0.0398239083588123,0.0228973347693681,0.0228973347693681,0.0228973347693681


==> data/wandb_export_loss_tl.csv <==
,Step,val_loss_tl_1,rmv2_scg_pre_rmv2_womd_2024-01-08-18-02-18 - val/loss_tl__MIN,rmv2_scg_pre_rmv2_womd_2024-01-08-18-02-18 - val/loss_tl__MAX,val_loss_tl_2,rmv2_scg_pre_red_mae_womd_2024-01-03-15-44-00 - val/loss_tl__MIN,rmv2_scg_pre_red_mae_womd_2024-01-03-15-44-00 - val/loss_tl__MAX
0,2600,0.0431698895990848,0.0431698895990848,0.0431698895990848,0.0302866753190755,0.0302866753190755,0.0302866753190755
1,5600,0.0330173969268798,0.0330173969268798,0.0330173969268798,0.0267444401979446,0.0267444401979446,0.0267444401979446
2,8600,0.0285074356943368,0.0285074356943368,0.0285074356943368,0.0264106392860412,0.0264106392860412,0.0264106392860412
3,11400,0.0276953633874654,0.0276953633874654,0.0276953633874654,0.0267334207892417,0.0267334207892417,0.0267334207892417
4,14400,0.0262363832443952,0.0262363832443952,0.0262363832443952,0.0251800343394279,0.0251800343394279,0.0251800343394279
5,17400,0.0267507508397102,0.0267507508397102,0.0267507508397102,0.0261033568531274,0.0261033568531274,0.0261033568531274
6,20200,0.0259256493300199,0.0259256493300199,0.0259256493300199,0.0253663435578346,0.0253663435578346,0.0253663435578346
7,23200,0.0262501984834671,0.0262501984834671,0.0262501984834671,0.0257060565054416,0.0257060565054416,0.0257060565054416
8,26200,0.0258563011884689,0.0258563011884689,0.0258563011884689,0.0253578871488571,0.0253578871488571,0.0253578871488571
9,29000,0.0264666005969047,0.0264666005969047,0.0264666005969047,0.0259773693978786,0.0259773693978786,0.0259773693978786
10,32000,0.0267044026404619,0.0267044026404619,0.0267044026404619,0.0263448879122734,0.0263448879122734,0.0263448879122734
11,35000,0.0260706078261137,0.0260706078261137,0.0260706078261137,0.0256876442581415,0.0256876442581415,0.0256876442581415
12,37800,0.0248345341533422,0.0248345341533422,0.0248345341533422,0.0245014671236276,0.0245014671236276,0.0245014671236276
13,40800,0.025146048516035,0.025146048516035,0.025146048516035,0.0248110387474298,0.0248110387474298,0.0248110387474298
14,43800,0.0242601744830608,0.0242601744830608,0.0242601744830608,0.0239999741315841,0.0239999741315841,0.0239999741315841
15,46600,0.0242400057613849,0.0242400057613849,0.0242400057613849,0.0240043234080076,0.0240043234080076,0.0240043234080076
16,49600,0.0240806825459003,0.0240806825459003,0.0240806825459003,0.0237927548587322,0.0237927548587322,0.0237927548587322
17,52600,0.0243679974228143,0.0243679974228143,0.0243679974228143,0.0241034012287855,0.0241034012287855,0.0241034012287855
18,55400,0.0256950352340936,0.0256950352340936,0.0256950352340936,0.0254078805446624,0.0254078805446624,0.0254078805446624
19,58400,0.0250880997627973,0.0250880997627973,0.0250880997627973,0.0248821657150983,0.0248821657150983,0.0248821657150983
20,61400,0.024047665297985,0.024047665297985,0.024047665297985,0.0237522050738334,0.0237522050738334,0.0237522050738334
21,64200,0.0240546483546495,0.0240546483546495,0.0240546483546495,0.0238897278904914,0.0238897278904914,0.0238897278904914
22,67200,0.0250338092446327,0.0250338092446327,0.0250338092446327,0.0247825272381305,0.0247825272381305,0.0247825272381305

